Iterative Detection and Decoding of Finite-Length Polar Codes in Gaussian Multiple Access Channels

We consider the usage of finite-length polar codes for the Gaussian multiple access channel (GMAC) with a finite number of users. Based on the interleave-division multipleaccess (IDMA) concept, we implement an iterative detection and decoding non-orthogonal multiple access (NOMA) receiver that benefits from a low complexity, while scaling (almost) linearly with the amount of active users. We further show the conceptual simplicity of the belief propagation (BP)-based decoder in a step-by-step illustration of its construction. Beyond its conceptual simplicity, this approach benefits from an improved performance when compared to some recent work tackling the same problem, namely the setup of finite-length forward errorcorrection (FEC) codes for finite-number of users. We consider the 5th generation mobile communication (5G) polar code with a block length $N = 512$ applied to both a two-user and a four-user GMAC scenario with a sum-rate of $R_{sum} = 0.5$ and $R_{sum} = 1$, respectively. Simulation results show that a BP-based soft interference cancellation (SoIC) receiver outperforms a joint successive cancellation (JSC) scheme. Finally, we investigate the effect of a concatenated repetition code which suggests that alternative polar code design rules are required in multi-user scenarios.

==> POSSIBLE_TITLES.txt <==
Learning to construct polar codes
Learning to construct polar codes: DNN-based design
Short-length Polar Code Design by Deep Learning

Deep Learning-based Short-length Polar Code Design.

*** Deep Learning-based Polar Code design. ***



Designing Polar Codes 

Short-Length, Polar Code, Frozen-Bit vector, Design, Deep Learning, Arbitrary Channels

	from Huawei: AI-Coding: learning to Construct Error-Correcting Codes.

==> paper - full 5pages/POSSIBLE_TITLES.txt <==
Learning to construct polar codes
Learning to construct polar codes: DNN-based design
Short-length Polar Code Design by Deep Learning

Deep Learning-based Short-length Polar Code Design.

*** Deep Learning-based Polar Code design. ***



Designing Polar Codes 

Short-Length, Polar Code, Frozen-Bit vector, Design, Deep Learning, Arbitrary Channels

	from Huawei: AI-Coding: learning to Construct Error-Correcting Codes.
